The Right Byte First: How UTF-16 Helps Multilingual Boundary Prediction

Many hierarchical byte-level language models group bytes into patches using a learned boundary predictor whose view of the next codepoint depends on encoding and lookahead. In UTF-8, codepoints of many scripts take three bytes: 8 of 24 bits mark length and continuation, and the first byte carries only 4 high codepoint bits. After the same left context, a mark extending a grapheme cluster and a letter starting the next can thus share their first byte. Universal Byte-Level Encoding (UBE) keeps one- and two-byte UTF-8 encodings but writes these codepoints as two UTF-16 bytes, low byte first, so its first symbol carries 8 low codepoint bits that can distinguish such continuations. We train small causal predictors on matched FineWeb-2 text and evaluate on FLORES-200 under UTF-8, UBE, and UBE's same-length big-endian variant. At one-symbol lookahead, balanced grapheme-boundary error at codepoint boundaries across 17 languages in 13 Brahmic scripts is 8.76% with UTF-8, 8.62% with the big-endian variant, and 0.06% with UBE. When the target instead retains a parent tokenizer's subword cuts at grapheme boundaries, UBE lowers the mean error relative to UTF-8 at the same lookahead by 72.91% in Korean, 35.29% in Chinese, and 67.32-99.55% in eight more scripts. In the seven of them whose main Unicode block fits on one 256-codepoint page, the big-endian variant stays within 3.0% of UTF-8, so the gain follows byte order, not length. In Korean and Chinese, UBE's mean error falls below UTF-8's final mean error after only 25% and 37.5% of training. Which byte comes first thus affects how much lookahead a byte-level boundary predictor needs.

==> generated/density.dat <==
index parent bwen snapped
0 1.16590906 1.13229462 0.43284951
1 1.06459802 1.05937526 0.39088587
2 1.47213434 1.47211852 0.47899991
3 0.92969203 0.92865528 0.39408446
4 1.38470734 1.38452622 0.54564687
5 1.16632509 1.16090776 0.48603895
6 1.33650524 1.33629765 0.43824498
7 0.95809877 0.95676094 0.36446926
8 1.51138390 1.51138390 0.60773186
9 0.96103323 0.95605305 0.37687052
10 1.98219016 1.96646689 0.47664077
11 1.49329460 1.49313114 0.50553149
12 1.53032653 1.53871811 0.62684031
13 1.44916082 1.44883277 0.55826213
14 1.09535395 1.09526312 0.39598783
15 1.45826445 1.45733590 0.44892613
16 0.55667716 0.56896811 0.37287585


==> generated/overview_chinese.dat <==
x enc group mean top label seed0 seed1 seed2
-0.39 0 0 159.94573930 161.76470588 159.95 160.12301147 157.94950055 161.76470588
0.86 0 1 103.24176841 105.60025897 103.24 101.55382908 102.57121717 105.60025897
0.00 1 0 121.23874707 122.82648909 121.24 118.75693674 122.82648909 122.13281539
1.25 1 1 88.93667530 90.91749908 88.94 90.61690714 85.27561968 90.91749908
0.39 2 0 103.49611543 106.13207547 103.50 106.13207547 101.69256382 102.66370699
1.64 2 1 89.27580466 90.59378468 89.28 89.90011099 87.33351831 90.59378468


==> generated/overview_clusters.dat <==
x enc group mean top label seed0 seed1
-0.39 0 0 8.75568450 8.76474490 8.76 8.76474490 8.74662410
0.86 0 1 0.19802262 0.21669008 0.20 0.21669008 0.17935515
0.00 1 0 8.61549568 8.81015848 8.62 8.42083288 8.81015848
1.25 1 1 0.17762200 0.17858791 0.18 0.17858791 0.17665609
0.39 2 0 0.06087944 0.10088302 0.06 0.02087585 0.10088302
1.64 2 1 0.15730957 0.18668683 0.16 0.12793232 0.18668683


==> generated/overview_korean.dat <==
x enc group mean top label seed0 seed1 seed2
-0.39 0 0 54.43795952 56.19646782 54.44 53.90737512 56.19646782 53.21003562
0.86 0 1 11.14732560 12.06700523 11.15 10.64200712 12.06700523 10.73296445
0.00 1 0 25.35688117 26.07443341 25.36 25.02842416 26.07443341 24.96778595
1.25 1 1 10.69759216 11.18775108 10.70 11.09679375 11.18775108 9.80823164
0.39 2 0 14.74519316 15.41726673 14.75 14.17418328 15.41726673 14.64412946
1.64 2 1 10.55610298 11.20291063 10.56 10.14174183 11.20291063 10.32365648

